Extreme Asymmetry in the Disk of V1247 Ori

We present the first near-infrared scattered-light detection of the transitional disk around V1247 Ori, which was obtained using high-resolution polarimetric differential imaging observations with Subaru/HiCIAO. Our imaging in the H band reveals the disk morphology at separations of ~0.14"-0.86" (54-330 au) from the central star. The polarized intensity (PI) image shows a remarkable arc-like structure toward the southeast of the star, whereas the fainter northwest region does not exhibit any notable features. The shape of the arm is consistent with an arc of 0.28" $\pm$ 0.09" in radius (108 au from the star), although the possibility of a spiral arm with a small pitch angle cannot be excluded. V1247 Ori features an exceptionally large azimuthal contrast in scattered, polarized light; the radial peak of the southeastern arc is about three times brighter than the northwestern disk measured at the same distance from the star. Combined with the previous indication of an inhomogeneous density distribution in the gap at $\lesssim$46 au, the notable asymmetry in the outer disk suggests the presence of unseen companions and/or planet-forming processes ongoing in the arc.

==> 00README.txt <==
nohypertex
